A Conformal Mapping-based Framework for Robot-to-Robot and Sim-to-Real Transfer Learning

This paper presents a novel method for transferring motion planning and control policies between a teacher and a learner robot. With this work, we propose to reduce the sim-to-real gap, transfer knowledge designed for a specific system into a different robot, and compensate for system aging and failures. To solve this problem we introduce a Schwarz-Christoffel mapping-based method to geometrically stretch and fit the control inputs from the teacher into the learner command space. We also propose a method based on primitive motion generation to create motion plans and control inputs compatible with the learner's capabilities. Our approach is validated with simulations and experiments with different robotic systems navigating occluding environments.

==> ReadMe.txt <==
Description:
	This video shows the simulations and experiments depicted in the paper. In the video we demonstrate the effectiveness of our proposed transfer framework in smoothly transferring knowledge from one robot to another and compares the results without our approach. 

Player Information:
	We recommend to use VLC media player (Version 3.0.16 or later). The player can be downloaded from https://www.videolan.org . Any other players that support mp4 format should also be able to play this video.

Contact Information:
Shijie Gao	
sg9dn@virginia.edu 
https://www.bezzorobotics.com 

==> Summary.txt <==
TITLE: "A Conformal Mapping-based Framework for Robot-to-Robot and Sim-to-Real Transfer Learning"
Authors: Shijie Gao, Nicola Bezzo - University of Virginia

This video shows the simulations and experiment results for the proposed Schwarz-Christoffel Mapping-based framework to transfer control inputs and adapt motion plans between robots at runtime. 

For the simulations, we show that:
- At 00:03, the learner transfers the control input and the motion plan from the teacher and navigates through the cluttered environment. The mapping process and the motion plan are showing in parallel. 
- At 00:20, without our transfer method, the learner fails the task and collides with the obstacle.

For the experiments, we show that:
- At 00:29, the Jackal UGV navigates through the cluttered environment as it transfers from a simulated teacher vehicle which has more capabilities.
- At 00:39, without using our framework to transfer from the simulated vehicle, the Jackal UGV fails the navigation task.
- At 00:43, with our framework, the same simulated teacher transfer to the Turtlebot UGV to accomplish the task.


